Katara: Synthesizing CRDTs with Verified Lifting

Conflict-free replicated data types (CRDTs) are a promising tool for designing scalable, coordination-free distributed systems. However, constructing correct CRDTs is difficult, posing a challenge for even seasoned developers. As a result, CRDT development is still largely the domain of academics, with new designs often awaiting peer review and a manual proof of correctness. In this paper, we present Katara, a program synthesis-based system that takes sequential data type implementations and automatically synthesizes verified CRDT designs from them. Key to this process is a new formal definition of CRDT correctness that combines a reference sequential type with a lightweight ordering constraint that resolves conflicts between non-commutative operations. Our process follows the tradition of work in verified lifting, including an encoding of correctness into SMT logic using synthesized inductive invariants and hand-crafted grammars for the CRDT state and runtime. Katara is able to automatically synthesize CRDTs for a wide variety of scenarios, from reproducing classic CRDTs to synthesizing novel designs based on specifications in existing literature. Crucially, our synthesized CRDTs are fully, automatically verified, eliminating entire classes of common errors and reducing the process of producing a new CRDT from a painstaking paper proof of correctness to a lightweight specification.

==> add-wins-bounded-history.csv <==
id,time,percent
87,1.183603048,0.01
0,5.17908597,0.02
7,5.21705842,0.03
1,6.062249899,0.04
5,6.52998805,0.05
94,6.832525969,0.06
28,6.838126898,0.07
19,7.38077569,0.08
77,7.561098814,0.09
35,7.781989098,0.1
79,8.130957842,0.11
21,8.165251255,0.12
13,8.201745033,0.13
41,8.480080843,0.14
11,9.599157572,0.15
14,9.84229207,0.16
33,10.31946874,0.17
15,10.66570377,0.18
30,11.5098629,0.19
2,12.97621727,0.2
39,13.38856888,0.21
100,14.338238,0.22
27,15.72460437,0.23
44,16.43621898,0.24
47,17.11535835,0.25
29,18.21774697,0.26
85,19.52530622,0.27
43,19.62932038,0.28
25,20.24929476,0.29
98,20.67932415,0.3
9,20.74056292,0.31
16,21.41337729,0.32
12,22.04217601,0.33
83,22.40257597,0.34
10,23.12570119,0.35
40,23.51335931,0.36
49,23.6695385,0.37
8,24.01021981,0.38
84,25.69166183,0.39
81,29.05012083,0.4
80,29.40669203,0.41
55,32.98000884,0.42
82,34.89131117,0.43
26,35.79236221,0.44
42,36.78533554,0.45
6,37.00475073,0.46
38,42.87918067,0.47
53,43.89982843,0.48
99,44.92886329,0.49
36,45.10964394,0.5
37,46.4549613,0.51
3,50.29650593,0.52
4,50.50644279,0.53
96,52.52959681,0.54
23,53.20692682,0.55
22,54.43703842,0.56
95,55.77469635,0.57
34,59.83400202,0.58
78,60.24356294,0.59
51,61.46017265,0.6
97,71.18245053,0.61
20,73.58784223,0.62
50,77.57032609,0.63
32,79.34516263,0.64
54,84.90488315,0.65
93,88.88528776,0.66
18,93.79917884,0.67
60,101.0266304,0.68
31,107.5331194,0.69
68,108.5322104,0.7
58,110.7396827,0.71
17,114.7928784,0.72
76,127.2556245,0.73
52,127.659791,0.74
91,128.4667146,0.75
69,134.0956693,0.76
70,135.2941928,0.77
45,151.4412377,0.78
102,156.5016415,0.79
59,158.7064168,0.8
48,173.604557,0.81
66,179.1018066,0.82
74,193.2433071,0.83
57,200.9192388,0.84
104,234.6229224,0.85
92,234.7532775,0.86
46,244.487221,0.87
105,248.0367622,0.88
67,256.1397738,0.89
89,312.482399,0.9
64,365.0790164,0.91
75,400.1211946,0.92
72,523.803268,0.93
88,525.5080941,0.94
61,545.6775587,0.95
65,572.4992175,0.96
62,580.7064469,0.97
86,589.0303783,0.98
71,664.6016223,0.99
24,743.1914661,1
123456,4176,1

==> add-wins-unbounded.csv <==
id,time,percent
87,1.437787533,0.0125
0,10.02272844,0.025
1,14.18175673,0.0375
7,20.55315351,0.05
5,21.5818131,0.0625
2,23.12469196,0.075
3,25.17097116,0.0875
15,26.78800821,0.1
19,30.79081392,0.1125
6,31.23777199,0.125
28,32.06107736,0.1375
30,32.78031683,0.15
13,39.52703714,0.1625
33,50.36808491,0.175
16,57.17047167,0.1875
47,57.51417422,0.2
11,58.7237699,0.2125
21,58.95153284,0.225
12,59.99630618,0.2375
79,61.48841333,0.25
44,65.92621708,0.2625
29,73.14232755,0.275
78,73.97287869,0.2875
14,75.19133973,0.3
4,79.15225768,0.3125
26,79.32144928,0.325
77,82.26830435,0.3375
8,83.0324862,0.35
34,86.7150197,0.3625
43,88.02912855,0.375
41,98.4984808,0.3875
83,101.7073271,0.4
35,103.7618723,0.4125
10,110.8167078,0.425
31,112.1703637,0.4375
85,121.5281909,0.45
42,133.101192,0.4625
66,134.3089082,0.475
68,135.9400399,0.4875
9,136.1325769,0.5
81,140.6455784,0.5125
60,140.9978848,0.525
25,148.3967938,0.5375
17,161.0780585,0.55
80,165.1369622,0.5625
32,179.219703,0.575
82,193.670161,0.5875
84,228.2134726,0.6
49,237.6718478,0.6125
70,252.9826729,0.625
59,325.8676033,0.6375
39,326.9445143,0.65
55,341.1173806,0.6625
54,428.908392,0.675
36,466.939873,0.6875
18,479.5153401,0.7
27,481.2908072,0.7125
23,496.8442013,0.725
48,572.7628007,0.7375
57,612.8441026,0.75
50,647.8510585,0.7625
53,735.8471816,0.775
65,760.2200294,0.7875
51,793.1658175,0.8
46,848.4806955,0.8125
69,892.1122842,0.825
56,987.6874726,0.8375
76,1008.452592,0.85
86,1091.169112,0.8625
67,1137.140973,0.875
52,1145.469583,0.8875
38,1174.706714,0.9
64,1317.333383,0.9125
62,2451.786978,0.925
61,2585.582559,0.9375
45,2619.450373,0.95
20,2711.199081,0.9625
71,3233.276427,0.975
58,3436.463292,0.9875
63,4175.607112,1
